Bridging the mass gap: Diffuse radio emission in GAMA galaxy groups using EMU and DINGO survey data

Diffuse radio emission provides a powerful probe of non-thermal processes in the large-scale structure, yet its properties in galaxy groups remain poorly constrained. Using deep 943 MHz radio continuum data from the Evolutionary Map of the Universe (EMU) and 1.37 GHz data from the Deep Investigations of Neutral Gas Origins (DINGO) survey, we investigate diffuse radio emission in 400 galaxy groups selected from the GAMA survey at $z < 0.1$. We employ a multi-resolution filtering technique to suppress compact radio sources and enhance extended, low-surface-brightness emission associated with the intra group medium. Integrated flux densities are measured within group radii, and background fluctuations are quantified using random control regions. While most systems yield non-detections, we identify 46/400 galaxy groups with candidate diffuse emission, spanning radio powers of $10^{19}-10^{24}\,\mathrm{W\,Hz^{-1}}$. Stacked measurements reveal a weak positive trend between radio power and halo mass. The observed emission levels lie above simple extrapolations of cluster scaling relations, suggesting that different physical processes dominate in the group regime. Additionally, stellar mass ratios of the most massive galaxies in the group and Early Type Galaxy fractions suggest that these galaxy groups are relatively young, evolving systems where galaxy interactions and mergers may power the emission. Comparisons with Magneto Hydrodynamical simulations indicate shock acceleration alone cannot explain the observed emission, pointing to an important role for fossil plasma re-acceleration and group-scale dynamical activity. These results demonstrate diffuse radio emission is present in a non-negligible fraction of galaxy groups, providing new constraints on non-thermal processes in low-mass environments.

==> LEGACY/legacy.txt <==
% This folder holds old versions of the mnras style files.
%
% Newer versions are not backwards compatible and have been renamed. These old
% copies are therefore provided as a courtesy, so old documents can continue to
% be compiled.
%
% This approach was discussed with, and approved by, the TeX Users Group.

==> readme.txt <==
% readme.txt
%
% MNRAS journal LaTeX package
% v3.3 for LaTeX 2e
%
%
% This work may be distributed and/or modified under the
% conditions of the LaTeX Project Public License, either version 1.3
% of this license or (at your option) any later version.
% The latest version of this license is in
%   http://www.latex-project.org/lppl.txt
% and version 1.3 or later is part of all distributions of LaTeX
% version 2005/12/01 or later.
%
% This work has the LPPL maintenance status `author-maintained'.
% 
% The Current Maintainer of this work is: Royal Astronomical Society,
% MNRAS Editorial Office, who can be contacted on mn@ras.ac.uk
%
% This work consists of all the files listed in readme.txt
%
%
% Last updated 23 April 2024
%
% Copyright (C) Royal Astronomical Society 2024, Blackwell Science 2001,
% Cambridge University Press 1994
%
% See each file for a detailed author list and change log.
%
% This package consists of the following files:

readme.txt          This file

mnras.cls           MNRAS LaTeX document class
mnras.bst           MNRAS BibTeX style

mnras_guide.tex     User guide, LaTeX format
mnras_guide.pdf     User guide, PDF format
mnras_template.tex  A simple template paper

example.eps         An example image used in the guide
example.png         An example image used in the guide
example.ps          An example image used in the guide

legacy\legacy.txt   Description of the legacy releases
legacy\mn2e.cls     v2.2 of mn2e.cls (deprecated)
legacy\mn2e.bst     v1.1b of mn2e.bst (deprecated)


% Disclaimer:
%
% This LaTeX package is provided free to the community in the hope that it
% assists them in preparing papers for the journal Monthly Notices of the
% Royal Astronomical Society.
% The files are provided 'as-is' with no guarantee of their suitability,
% freedom from errors or omissions, or compatibility with any software.
% The Royal Astronomical Society cannot provide user support for this package,
% LaTeX, or for any other software.
% Authors are free to use other styles or programmes if they wish.
% Please see the journal instructions to authors for guidance.
% This disclaimer is in addition to the No Warranty section of the licence,
% at the link given above.
